Transfer Learning using Representation Learning in Massive Open Online Courses

In a Massive Open Online Course (MOOC), predictive models of student behavior can support multiple aspects of learning, including instructor feedback and timely intervention. Ongoing courses, when the student outcomes are yet unknown, must rely on models trained from the historical data of previously offered courses. It is possible to transfer models, but they often have poor prediction performance. One reason is features that inadequately represent predictive attributes common to both courses. We present an automated transductive transfer learning approach that addresses this issue. It relies on problem-agnostic, temporal organization of the MOOC clickstream data, where, for each student, for multiple courses, a set of specific MOOC event types is expressed for each time unit. It consists of two alternative transfer methods based on representation learning with auto-encoders: a passive approach using transductive principal component analysis and an active approach that uses a correlation alignment loss term. With these methods, we investigate the transferability of dropout prediction across similar and dissimilar MOOCs and compare with known methods. Results show improved model transferability and suggest that the methods are capable of automatically learning a feature representation that expresses common predictive characteristics of MOOCs.

==> review.txt <==
Summary of Review
------------------------- METAREVIEW ------------------------ 
[ ]	First, a number of reviewers expressed confusing regarding the organization of the paper. In particular, there were concerns that the background literature on MOOCs was too brief and did not highlight the vast research that has been previously conducted in this field. Additionally, reviewers mentioned that the organization of the previous work after the technical aspects of the paper led to confusion. 
[-]	An additional concern raised by reviewers related to a lack of clarity in multiple areas throughout the paper. These issues should be addressed in a potential revision of the paper. For example, many of the reviewers expressed confusion over the Figures and did not understand how to interpret them appropriately. 
[ ]	Finally, reviewers repeatedly mentioned that the paper was somewhat too technical and less focused on the value of the approach. In general, the paper would have a stronger impact on the field if it was contextualized more appropriately and written more clearly to the LAK community. The authors should take time to ensure that they are writing for their specific audience in order for this paper to truly have an impact.

----------------------- REVIEW 1 --------------------- 
[ ]	The writing can be improved in a few places. The introduction could be written better by describing the proposed approach in a later section. It is best to not include figures in the introduction section, so Figure 1 can be part of this section on the proposed approach. Related work is provided after the method is described in section 4 - it should ideally go earlier as a background to point out the current problem, and explain the need for the solution. 
[x]	In the Input data organization section2.1, each x should be expanded with examples or its representation in vector format. 
[x]	In the Courses section 2.2, the events in the log could be provided as a table or a list. The events are referred to in the paper without providing examples of what an event is in the log (until later in the results). 
[x]	Proxy A-distance is referred to as PAD without adding the abbreviation when it is described first.
[x]	The names of the offerings should be consistently used across the paper once they are introduced as 1A, 1B etc. The figures 2 and 3 use the actual names instead. 
[x]	Figure 2 results need to be explained in the text for interpreting it. Why is 2A similar to 2B and 2C, and dissimilar to say 1C? It is best to provide these explanations in text rather than giving long captions for the labels of the figures. 
[x]	In section 2.3 dropout prediction, what is f2, f3..? Describe all variables and parameters used in equations. 
[x]	In section 3.2, the trade-off between prediction capability and dimensionality of the representation space is mentioned, but how the problem of overfitting/under-fitting is overcome in the current approach is not discussed. Is there an ideal dimensionality that the approach proposes? 
[x]	In 3.2.2, the section explaining CORAL loss needs a reference to the definition of the measure. 
[x]	While explaining the auto-encoders and predictive models, the paper should mention how they were implemented – using a tool or a programming language. Only in the conclusion the Python toolkit is mentioned. The open release of the toolkit for analysis is a commendable effort to support open education research practice. 
[x]	Class compositions with different educational backgrounds were used to evaluate transfer learning when not many samples are available. Possible use cases of this approach on other minority groups could be described for its application. 
[x]	Minor language issues should be taken care of – E.g. “unless other stated, the AUC scores..”, “Correct this bias by giving..” 
[-]	The purpose of Figure 11 is unclear, and is not explained in the text. This makes it hard to interpret the figure and see if it adds any value to the numbers themselves. 
[x]	Results on the events could be explained more from Figure 12. 
[-]	While the proposed models seem to perform better than baseline models, it is important to consider the interpretability of the model and understand why and how they work. This is a key consideration to be kept in mind while dealing with learning contexts. 

----------------------- REVIEW 2 --------------------- 
[ ]	The opening part of the introduction does not sufficiently engage with the research literature on different kinds of MOOCs with learners having different motivations. That there are no references to the vast and growing literature on this in the second paragraph of the introduction is a concern. More depth of critical analysis in this area is sorely needed in the manuscript given that these differences are critical to the study reported here. 
[ ]	The section on related work is brief but ok. Would it be better to include this at the end of the introduction? It seems a little out of place where it is. 
[x]	There are some typos throughout: page 1, r column, 2nd paragraph should be ‘learning’ not ‘leading’? 
[-]	The problem description seems reasonable. Some additional discussion about why dropout is important early in the manuscript would be useful. What are the implications of encouraging people to stay in MOOCs when they are not interested, are autodidacts and know what they want or otherwise would be better off not continuing? 

----------------------- REVIEW 3 --------------------- 
[ ]	The prior work section is extremely brief, simply citing a handful of papers without discussion. This is surprising given the amount of work in the area. In particular, the LAK15 paper "A Time Series Interaction Analysis Method for Building Predictive Models of Learners using Log Data" should be considered as it aims to do achieve similar outcomes (generalized model) though does so in a completely different manner.
[x]	In section 4 I think it would be important to recognize that the logs you are learning from also human curated. E.g. some human engineered them, thinking this would be valuable information to capture. They didn't do this (likely) with dropout prediction in mind, but I think it is worth noting. 
[x]	Could the sentence, "We ran a massive number of experiments...allows model tuning" be rewritten as "we model tuned and p-hacked until we found a model which worked really well on our data"? Appendix B is very unclear to me.
[x]	Figure 10 is somewhat confusing to me - why does this matter? More discussion about this is needed, I suspect the intent of the statement "and is further improved if we specifically transfer to the high school group" is more meaningful than I read in it. I would recommend the authors unpack this a bit -- why train different encoders per educational background demographic? What about other demographic values (or "hand coded features") are interesting, and how would you incorporate them into a model that learns from clickstream data as well? 
[ ]	Figure 11, like most t-sne images, is pretty meaningless to me. I would prefer the authors drop this to pick up more on the implications for the community. With this menthod, what can now be done that couldn't be before? How should someone who doesn't have a predictive modelling background consider this work? 
[ ]	What is left outstanding to be done? (Frankly, one sentence at the end on future work is pretty light -- I would suggest some discussion about whether this work could be done across more dramatically different kinds of MOOCs, across platforms, across time slices, etc. There's lots to talk about!). 

----------------------- REVIEW 4 --------------------- 
[ ]	The introduction does not provide enough information on the previous research on MOOCs. In particular, the authors present this research very briefly and do not elaborate well on the research that has already been done. 
[ ]	Related point, the related work section seems as though it would go better in the introduction rather than the technical section. 
[-]	The research questions in the paper seem to come out of nowhere as the introduction does not appropriately prepare the audience for where the paper is going. In particular, methods for testing these research questions are difficult to understand until later in the paper once more information has been provided. 
[x]	You should be consistent about your spelling out of the term “MOOC.” In the title you list it as “Massive Online Open Courses,” whereas in the introduction you listed it as “Massive Open Online Courses.” 
[ ]	The paper would benefit from more focus in the discussion on the implications of this research and where the research is heading. The future directions section for example is very short and should be elaborated. In general, the paper would benefit form more elaborated information about the study details. 
[x]	In section 2.3, explain the variables and parameters used in the equations. 
[x]	The results in Figure 2 should be explained in the text in more detail. The figure labels do not do justice to this explanation.
